Estimating SSIM from MSE for DCT-Based Compressed Images via Modeling Local Error Statistics

Efficient and perceptually meaningful quality assessment is a fundamental requirement for image and video processing, compression, and streaming systems. This article shows that, in the context of Discrete Cosine Transform ( DCT)-based compressed images, Structural Similarity Index ( SSIM ) can be approximated from global Peak Signal to Noise Ratio (PSNR) or Mean Square Error ( MSE) using local statistics derived only from the reference image. While prior work assumes access to local MSE, we propose two approaches to approximate local MSE by redistributing the global MSE using variance or standard-deviation-based weighting. Experiments on the Kodak and Xiph Subset1 datasets across a range of JPEG quality levels demonstrate that both approaches provide accurate and robust SSIM approximations, substantially outperforming the global MSE baseline. The proposed framework is designed to extend naturally to video, where reference-derived statistics can be amortized across multiple encodes of the same content.

==> kodak_ssim_vs_quality.csv <==
quality,SSIM,Local MSE,Global MSE,Sublinear variance,Std-based
30,0.8878045812960279,0.8868410913663759,0.714096517044447,0.8814352215305875,0.890628658816972
35,0.8984389684093398,0.8982594970005181,0.7463378900644866,0.8947493959726223,0.9029057869159022
40,0.9062250019139187,0.9064103082400372,0.7698409242561627,0.9044420275869074,0.91184450449532
45,0.9134889617678504,0.9138839479844298,0.7913372888728781,0.9133310404386817,0.9200433205067956
50,0.9192281791711276,0.9199450978649756,0.8084820527584381,0.9204215972520647,0.9265839995222226
55,0.9244158209554142,0.9251199556228565,0.8242372357670434,0.926935404547458,0.9325934833297777
60,0.9301794683911856,0.9308733826202579,0.8410413278077894,0.9338859848463855,0.9390069422079285
65,0.9362633408068893,0.9370225594751355,0.8586338477174514,0.9411697032192493,0.9457277238612348
70,0.9428730658377288,0.9434898949793582,0.8773338478010951,0.9489054278880035,0.9528660304869545
75,0.9493500806882875,0.9499611374534567,0.8956785671784439,0.95649772919282,0.9598723681531259
80,0.957254887239695,0.9577652420214141,0.9170005073581505,0.9653392972154625,0.9680321192371704
85,0.9659293827630595,0.966299634668899,0.9389016200477239,0.9744376435474401,0.9764288277949688
90,0.9759409186130438,0.9762311438257029,0.9619435120406972,0.9840246253264661,0.985274643803958
95,0.9874499295570421,0.9875754907191029,0.9840921378908618,0.9932950298679669,0.9938264632104744


==> subset1_ssim_delta.csv <==
quality,Local MSE (bound),Sublinear variance,Std-based
30,0.0831617247644752,1.6170848478046724,0.5594026415783554
35,-0.037084275351639044,1.2388934585585603,0.30449334261331157
40,-0.05835238518529603,0.992690830495021,0.14820114298152837
45,-0.0663300162914287,0.7888039384550618,0.025978515602167632
50,-0.09922851441289104,0.6007902563223572,-0.0962687552734281
55,-0.09148027379379409,0.4141768171232631,-0.22271501251292644
60,-0.083607606214912,0.22509328476241572,-0.3476007335749969
65,-0.09016722370864069,0.0312502683158965,-0.47360373606134926
70,-0.09506779775610884,-0.19293983843830803,-0.626268763051233
75,-0.07738467040159835,-0.3743812269221985,-0.7372086113554644
80,-0.06942192683041884,-0.5740922049990428,-0.8571787633217802
85,-0.052170620829451515,-0.7112715438001272,-0.9150584339931359
90,-0.03647699033908114,-0.7425599068959868,-0.8669147320077059
95,-0.014461385149703727,-0.5588323839038626,-0.611192621640494


==> subset1_ssim_vs_quality.csv <==
quality,SSIM,Local MSE,Global MSE,Sublinear variance,Std-based
30,0.902381848992619,0.9016314126830351,0.6818194454124838,0.8877895688432197,0.8973339010922307
35,0.9109106319079604,0.9112484365149045,0.7160311954045673,0.8996254196759382,0.9081369696766438
40,0.9174644140724155,0.9179997764412531,0.7414590481228235,0.9083568289608638,0.9161047213243114
45,0.9236907023628514,0.9243033865562111,0.7648250422120991,0.91640459372347,0.9234507412296223
50,0.9285566216327382,0.9294780145738669,0.7839576139583119,0.9229779439255327,0.929450531534393
55,0.9329289623165805,0.9337824082856093,0.8017497013329,0.9290649868344366,0.9350067351717406
60,0.9377589029432073,0.9385429407140253,0.8209321456008141,0.9356480706254204,0.9410185597690027
65,0.9429910620561741,0.9438413309166508,0.841389469072984,0.9426963748190866,0.9474571029567967
70,0.9484288037287462,0.9493304541057357,0.8633062425344792,0.9502587007303628,0.9543685170662798
75,0.9542400533623985,0.954978488882533,0.8851418278186162,0.9578125489819597,0.9612747932087891
80,0.9610622862257376,0.961729474182876,0.9101989372860758,0.9665796698961452,0.9693003080455594
85,0.9686508796316525,0.9691562308092263,0.9354381053797337,0.9755406176972421,0.9775146012016707
90,0.9775739970524924,0.9779305866249546,0.9609719686890608,0.9848330696148447,0.986048730049217
95,0.9880611351881922,0.9882040225144663,0.9840315413299536,0.9935827407843919,0.9941000919437597

